Rethinking Climate Econometrics: Data Cleaning, Flexible Trend Controls, and Predictive Validation

We assess empirical models in climate econometrics using modern statistical learning techniques. Existing approaches are prone to outliers, ignore sample dependencies, and lack principled model selection. To address these issues, we implement robust preprocessing, nonparametric time-trend controls, and out-of-sample validation across 700+ climate variables. Our analysis reveals that widely used models and predictors-such as mean temperature-have little predictive power. A previously overlooked humidity-related variable emerges as the most consistent predictor, though even its performance remains limited. These findings challenge the empirical foundations of climate econometrics and point toward a more robust, data-driven path forward.

==> key/04_dataInfo.csv <==
Key,Value
n,10752
nCountry,203
yearMin,1960
yearMax,2018


==> key/08_correlations_isimip_clean_log2growth_main.csv <==
Key,Value
pEu28,1
meanEu28,0.22
pEuCore,1
meanEuCore,0.39
pNeighbors,1
pEuCoreVsNeighbors,1
meanEuCoreNonNeighbors,0.36
meanNeighbors,0.15
pEuCoreVsDistance,1
meanEuCoreDistant,0.33
meanAllClose,0.07
mediDistEuCore,1534km


==> key/08_correlations_isimip_raw_log2growth_main.csv <==
Key,Value
pEu28,1
meanEu28,0.20
pEuCore,1
meanEuCore,0.37
pNeighbors,1
pEuCoreVsNeighbors,1
meanEuCoreNonNeighbors,0.34
meanNeighbors,0.18
pEuCoreVsDistance,1
meanEuCoreDistant,0.28
meanAllClose,0.08
mediDistEuCore,1534km


==> key/08_correlations_worldbank_clean_log2growth_main.csv <==
Key,Value
pEu28,1
meanEu28,0.20
pEuCore,1
meanEuCore,0.34
pNeighbors,NA
pEuCoreVsNeighbors,1
meanEuCoreNonNeighbors,0.31
meanNeighbors,NA
pEuCoreVsDistance,1
meanEuCoreDistant,0.28
meanAllClose,NA
mediDistEuCore,1534km


==> key/08_correlations_worldbank_raw_log2growth_main.csv <==
Key,Value
pEu28,1
meanEu28,0.19
pEuCore,1
meanEuCore,0.32
pNeighbors,NA
pEuCoreVsNeighbors,1
meanEuCoreNonNeighbors,0.29
meanNeighbors,NA
pEuCoreVsDistance,1
meanEuCoreDistant,0.25
meanAllClose,NA
mediDistEuCore,1534km


==> key/cleanCount.csv <==
Key,Value
outlier,182
offHistorical,756
offCorrelated,2260
offZeroGrowth,1046
total,3422
raw,15189
clean,11767
nCountryClean,225
nCountryRaw,249
nYear,61
nFe0,285
nFe1,509
nFe2,733
nFe3,957


==> key/isimipGrowthPrecentiles.csv <==
Key,Value
P01,-11.9\%
P02,-8.6\%
P05,-5.0\%
P10,-2.6\%
P90,5.8\%
P95,7.8\%
P98,11.0\%
P99,14.0\%


==> key/tcReg.csv <==
Key,Value
nRaw,10752
nClean1,10751
nClean,9301

